Txilm: Lossy Block Compression with Salted Short Hashing

Current blockchains are restricted by the low throughput. Aimed at this problem, we propose Txilm, a protocol that compresses the size of transaction presentation in each block to save the bandwidth of the network. In this protocol, a block carries short hashes of TXIDs instead of complete transactions. Combined with the sorted transactions based on TXIDs, Txilm realizes 80 times of data size reduction compared with the original blockchains. We also evaluate the probability of hash collisions, and provide methods of resolving such collisions. Finally, we design strategies to protect against potential attacks on Txilm.

==> ctor_n=100.dat <==
k	simulation_ctor
20		0.00074
21		0.00041
22		0.00014
23		0.00009
24		0.00003
25		0.00002
26		0.00002
27		0
28		0
29		0
30		0
31		0
32		0
33		0
34		0
35		0
36		0
37		0
38		0
39		0
40		0


==> ctor_n=300.dat <==
k	simulation_ctor
20	0.00063
21	0.00031
22	0.00014
23	0.00007
24	0.00004
25	0.00002
26	0.00001
27	0.00001
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> ctor_n=500.dat <==
k	simulation_ctor
20	0.00056
21	0.00017
22	0.00008
23	0.00007
24	0.000035
25	0.00002
26	0
27	0
28	0
29	0
30	0
31	0
32	0
33	0
34	0
35	0
36	0
37	0
38	0
39	0
40	0


==> n=100.dat <==
k	simulation_noctor
20	0.08628
21	0.0437
22	0.02262
23	0.01125
24	0.00553
25	0.00309
26	0.00155
27	0.00089
28	0.00036
29	0.00017
30	0.00009
31	0.00008
32	0.00002
33	0.00001
34	0.00001
35	0
36	0
37	0
38	0
39	0
40	0

==> n=300.dat <==
k		simulation_noctor
20		0.21508
21		0.11474
22		0.05965
23		0.02977
24		0.01451
25		0.00753
26		0.00382
27		0.00186
28		0.00091
29		0.00037
30		0.00018
31		0.0001
32		0.00007
33		0.00003
34		0.00001
35		0.00001
36		0
37		0
38		0
39		0
40		0


==> n=500.dat <==
k		simulation_noctor
20		0.3027
21		0.16354
22		0.08459
23		0.04396
24		0.02225
25		0.01119
26		0.00542
27		0.00283
28		0.00133
29		0.00085
30		0.00023
31		0.0001
32		0.00006
33		0.00005
34		0.000015
35		0.00001
36		0.000005
37		0
38		0
39		0
40		0

